A Formalization of the Correctness of the Floodsub Protocol

Floodsub is a simple, robust and popular peer-to-peer publish/subscribe (pubsub) protocol, where nodes can arbitrarily leave or join the network, subscribe to or unsubscribe from topics and forward newly received messages to all of their neighbors, except the sender or the originating peer. To show the correctness of Floodsub, we propose its specification: Broadcastsub, in which implementation details like network connections and neighbor subscriptions are elided. To show that Floodsub does really implement Broadcastsub, one would have to show that the two systems have related infinite computations. We prove this by reasoning locally about states and their successors using Well-Founded Simulation (WFS). In this paper, we focus on the mechanization of a proof which shows that Floodsub is a simulation refinement of Broadcastsub using WFS. To the best of our knowledge, ours is the first mechanized refinement-based verification of a real world pubsub protocol.

==> hex.tikz <==
\tikzset{
  hex1/.pic={
    \newdimen\R
    \R=0.3cm
    \draw[fill=Cerulean!70, rotate around={90:(0,0)}] (0:\R) 
      \foreach \x in {60,120,...,360} { -- (\x:\R) } -- cycle;
    \foreach \x in {60,120,...,360} { \node (-\x) at (\x:\R/2) {}; };
    \node (-c) at (0,0) {};

        % Process parameters
    \tikzset{hex1/.cd,
      l/.initial={},
      br/.initial={},
      #1
    }

    % Labels (they appear only if non-empty)
    \node (-l) at (120:1.6*\R) {\pgfkeysvalueof{/tikz/hex1/l}};  % Main label
    \node[scale=0.5,anchor=west] (-br) at (0.3*\R, -1*\R) {\pgfkeysvalueof{/tikz/hex1/br}}; % Bottom-right label

    % White lines inside hexagon
    \foreach \x in {30,150,270} { \draw[color=white] (0,0) -- (\x:\R); };
  }
}


\tikzset{
  hex2/.pic={
    \newdimen\R
    \R=0.3cm
    \draw[fill=Green!70, rotate around={90:(0,0)}] (0:\R) 
      \foreach \x in {60,120,...,360} { -- (\x:\R) } -- cycle;
    \foreach \x in {60,120,...,360} { \node (-\x) at (\x:\R/2) {}; };
    \node (-c) at (0,0) {};
    
    % Process parameters
    \tikzset{hex2/.cd,
      l/.initial={},
      tr/.initial={},
      br/.initial={},
      #1
    }
    
    \node (-l) at (120:1.6*\R) {\pgfkeysvalueof{/tikz/hex2/l}}; % name label
    \node[scale=0.5,anchor=west] (-tr) at (0.2*\R, 1.2*\R)  {\pgfkeysvalueof{/tikz/hex2/tr}}; % Top-right label
    \node[scale=0.5,anchor=west] (-br) at (0.3*\R, -1*\R)  {\pgfkeysvalueof{/tikz/hex2/br}};  % Bottom-right label
    \foreach \x in {30,150,270} { \draw[color=white] (0,0) -- (\x:\R); };
  }
}

\tikzset{
  hex/.pic={
    \newdimen\R
    \R=0.3cm
    \filldraw (0:\R)
    \foreach \x in {60,120,...,360} {  -- (\x:\R) };
    \foreach \x in {60,120,...,360} { \node (-\x) at (\x:\R/2) {}; };
    \node (-c) at (0,0) {};

    \node (-l) at (30:1.6*\R) {#1};
    \foreach \x in {60,180,300} { \draw[color=white] (0,0) -- (\x:\R); };
  }}

